Serial and parallel kernelization of Multiple Hitting Set parameterized by the Dilworth number, implemented on the GPU

The NP-hard Multiple Hitting Set problem is finding a minimum-cardinality set intersecting each of the sets in a given input collection a given number of times. Generalizing a well-known data reduction algorithm due to Weihe, we show a problem kernel for Multiple Hitting Set parameterized by the Dilworth number, a graph parameter introduced by Foldes and Hammer in 1978 yet seemingly so far unexplored in the context of parameterized complexity theory. Using matrix multiplication, we speed up the algorithm to quadratic sequential time and logarithmic parallel time. We experimentally evaluate our algorithms. By implementing our algorithm on GPUs, we show the feasability of realizing kernelization algorithms on SIMD (Single Instruction, Multiple Date) architectures.

==> big-girg.csv <==
	demand	identity_solve_time	cpu_solve_time	cpu_total_time	opencl_solve_time	opencl_total_time	opencl_fe_solve_time	opencl_fe_total_time	opencl_lb_fe_solve_time	opencl_lb_fe_total_time	speed_up_factor_cpu	speed_up_factor_opencl	speed_up_factor_opencl_fe	speed_up_factor_opencl_lb_fe	num_edges_identity	num_edges_opencl	num_edges_opencl_fe	num_edges_worse	num_edges_lb_fe	num_vertices_identity	num_vertices_opencl	num_vertices_opencl_fe	num_vertices_worse	num_vertices_lb_fe
0	1	7.449986457824707	0.4377095699310303	2.2130532264709473	0.42926692962646484	3.4973368644714355	0.3145716190338135	2.9469568729400635	0.33051037788391113	9.62114429473877	3.3663837673280246	2.130188410932685	2.528026971223419	0.7743347599410457	19032	7442	1231	7442	1231	150148	7676	1465	7676	1465
1	2	8.101066827774048	1.8845303058624268	4.968776702880859	1.8741183280944824	5.143998861312866	0.656217098236084	4.009369373321533	0.5220921039581299	51.75322771072388	1.6303946247125798	1.57485781902107	2.0205339227856616	0.1565325910309438	19032	11844	1935	11947	1600	150148	21928	3521	21928	2925
2	3	6.8923561573028564	2.1610212326049805	6.047866582870483	2.182387351989746	5.841854095458984	0.5887866020202637	4.425027370452881	0.4139528274536133	66.54496264457703	1.1396342929958543	1.1798233993314644	1.5575849775133608	0.10357442371882582	19032	13662	2041	13817	1446	150148	33272	4545	33272	3227
3	4	6.774266004562378	2.264671564102173	6.913432598114014	2.2588436603546143	6.302855491638184	0.3903689384460449	4.6959123611450195	0.28368568420410156	71.45816087722778	0.9798701163891291	1.0747931653438034	1.442587826087663	0.09480045276005969	19032	14880	1713	15082	1124	150148	43271	4417	43271	2824
4	5	6.2771313190460205	2.8039653301239014	8.0497407913208	2.7109196186065674	7.034291505813599	0.3676877021789551	4.9306559562683105	0.27975034713745117	73.79938530921936	0.7797929749258509	0.892361556790501	1.2730824001350054	0.08505668838222494	19032	15733	1424	15987	842	150148	52209	4049	52209	2343
5	6	5.69539999961853	2.7896993160247803	8.457945585250854	2.7177984714508057	7.5192437171936035	0.28966474533081055	5.413841009140015	0.22325897216796875	76.23651385307312	0.6733786523231232	0.7574431969262218	1.052007251414138	0.07470698372429509	19032	16357	1083	16688	713	150148	59968	3347	59968	2195
6	7	5.005375385284424	2.5918774604797363	8.51233983039856	2.542689085006714	7.584137439727783	0.2426316738128662	5.49076509475708	0.1882481575012207	74.93921875953674	0.5880140460804495	0.6599795197625112	0.9115988935793053	0.06679246819139599	19032	16846	953	17232	585	150148	66710	3164	66710	1924
7	8	4.916656017303467	2.6385529041290283	8.870800971984863	2.6206014156341553	7.859907388687134	0.19296789169311523	5.683435916900635	0.16188478469848633	73.92284178733826	0.5542516434345559	0.625536125830194	0.8650851508122013	0.06651064675581246	19032	17157	734	17619	449	150148	72696	2563	72696	1517
8	9	4.503673553466797	2.62288498878479	9.04502558708191	2.686103105545044	7.965425491333008	0.16438889503479004	5.698485612869263	0.13118267059326172	75.30377459526062	0.49791717116853	0.5654027595094748	0.7903281431992838	0.0598067437877177	19032	17405	648	17932	435	150148	77944	2405	77944	1571
9	10	4.353992700576782	2.702357530593872	9.246068716049194	2.70859956741333	8.043843030929565	0.15909600257873535	5.7436957359313965	0.12775564193725586	74.50105261802673	0.470902048674934	0.5412826535569062	0.7580472400964916	0.0584420293079626	19032	17548	522	18162	354	150148	82394	1990	82394	1302
10	11	4.1889567375183105	2.5971291065216064	9.379698991775513	2.58642840385437	8.009645462036133	0.13164091110229492	5.743520259857178	0.12307572364807129	73.75920534133911	0.44659820546388024	0.5229890333314997	0.7293361123483659	0.05679232467504048	19032	17652	440	18356	304	150148	86626	1719	86626	1188
11	12	4.0060858726501465	2.5686848163604736	9.322065114974976	2.6132049560546875	7.883587837219238	0.11273360252380371	5.588940382003784	0.12139081954956055	73.5289032459259	0.4297423181709776	0.5081551642942314	0.716788084830824	0.054483144665592655	19032	17727	383	18500	239	150148	90308	1577	90308	972
12	13	3.8040618896484375	2.5502126216888428	9.365735530853271	2.4919590950012207	7.818404674530029	0.10508561134338379	5.534515380859375	0.07982158660888672	73.73043155670166	0.406167980840034	0.4865521865401656	0.6873342339610157	0.05159418993394825	19032	17750	331	18616	209	150148	93708	1395	93708	869
13	14	3.6416759490966797	2.4866693019866943	9.473215103149414	2.4738640785217285	7.822362184524536	0.08879613876342773	5.544541358947754	0.11200404167175293	71.81738495826721	0.3844181631520209	0.46554683396036467	0.6568038207920951	0.050707442929213344	19032	17762	267	18715	180	150148	96931	1117	96931	774
14	15	3.5744435787200928	2.5246200561523438	9.327495574951172	2.5271666049957275	7.6807472705841064	0.07694029808044434	5.325257062911987	0.056447744369506836	72.214848279953	0.383215789275655	0.46537705939232954	0.671224606904797	0.049497349421315145	19032	17760	221	18793	150	150148	99805	976	99805	668
15	16	3.2671587467193604	2.360524892807007	9.239410638809204	2.333507776260376	7.446218013763428	0.06593585014343262	5.333874940872192	0.04198956489562988	70.79034733772278	0.3536111635731388	0.4387675381892412	0.6125300617162794	0.046152602290995624	19032	17725	169	18847	105	150148	102520	748	102520	453
16	17	3.208911418914795	2.339919090270996	9.180377006530762	2.373199701309204	7.56686544418335	0.05480694770812988	5.324362277984619	0.04124879837036133	70.23921084403992	0.34954026578995945	0.4240740690560958	0.6026846505511331	0.0456854708410649	19032	17684	180	18886	98	150148	104957	856	104957	453
17	18	3.229346990585327	2.347745180130005	9.280833959579468	2.338434934616089	7.658467531204224	0.04462933540344238	5.365598917007446	0.0323789119720459	69.71684455871582	0.34795870766032483	0.4216701288381048	0.6018614213502246	0.046320900078395795	19032	17622	128	18915	70	150148	107222	641	107222	356
18	19	3.1282126903533936	2.3779373168945312	9.39205527305603	2.418032169342041	7.999492406845093	0.047998905181884766	5.685896396636963	0.02640533447265625	68.98651051521301	0.3330700894965582	0.39105139817079027	0.5501705399000301	0.04534528079462079	19032	17537	85	18936	39	150148	109314	418	109314	191
19	20	3.1495485305786133	2.385833263397217	9.466938018798828	2.3983705043792725	7.4757468700408936	0.042151689529418945	5.170481204986572	0.03383374214172363	68.47448015213013	0.3326892522507748	0.4213021903136462	0.6091403112617625	0.04599594657135394	19032	17491	80	18961	58	150148	111367	385	111367	265
20	21	3.09942889213562	2.3973844051361084	9.644279956817627	2.392730951309204	7.504365921020508	0.0396268367767334	5.207042694091797	0.02910304069519043	67.20099329948425	0.32137483627739427	0.4130167591446731	0.5952378488565893	0.046121772014929535	19032	17425	71	18975	53	150148	113139	361	113139	247
21	22	3.2480340003967285	2.3862833976745605	9.503629207611084	2.39914608001709	7.620736122131348	0.034824371337890625	5.27414083480835	0.021535634994506836	67.5876693725586	0.34176775308063423	0.426210007582355	0.6158413478381745	0.04805660604292814	19032	17343	67	18987	36	150148	114814	350	114814	193
22	23	3.0347187519073486	2.4533610343933105	9.689062595367432	2.3859810829162598	7.464767932891846	0.027513504028320312	5.136235475540161	0.017175674438476562	66.66329956054688	0.31321076957004274	0.40653892782594525	0.5908449420512982	0.04552308049425409	19032	17281	44	18992	26	150148	116350	237	116350	135
23	24	3.0475804805755615	2.3956775665283203	9.601454973220825	2.396951198577881	7.478787183761597	0.026439905166625977	5.159667015075684	0.02082657814025879	66.02588057518005	0.317408193765996	0.4074966175254533	0.5906544882976055	0.046157362143855823	19032	17208	38	18996	20	150148	117787	188	117787	97
24	25	2.9452457427978516	2.425422191619873	9.664982318878174	2.4204463958740234	7.599316835403442	0.01892399787902832	5.139951229095459	0.010528564453125	66.24641990661621	0.30473369175699744	0.3875671730222695	0.5730104453376619	0.04445894203716361	19032	17135	28	19001	13	150148	119165	159	119165	82
25	26	2.991525173187256	2.4270105361938477	9.713910818099976	2.427870512008667	7.386574983596802	0.02561020851135254	4.980398893356323	0.012958049774169922	65.42588591575623	0.30796300575594465	0.404994896800001	0.6006597538156723	0.04572387719807429	19032	17064	34	19010	16	150148	120491	176	120491	75
26	27	2.939568519592285	2.417076826095581	9.682616472244263	2.4626526832580566	7.44120717048645	0.02104973793029785	5.0016868114471436	0.010696172714233398	65.89721941947937	0.3035923738194852	0.3950391989153714	0.5877154308951577	0.0446083847769052	19032	17002	24	19011	12	150148	121747	129	121747	81
27	28	2.943899154663086	2.4298691749572754	9.823286533355713	2.4386820793151855	7.449847221374512	0.011908769607543945	5.034439325332642	0.0069353580474853516	64.33159065246582	0.2996857665371822	0.39516235262069316	0.5847521371148063	0.04576133008379526	19032	16928	15	19013	12	150148	122910	99	122910	75
28	29	2.961088180541992	2.4637999534606934	9.909048557281494	2.4706759452819824	7.5463104248046875	0.019564151763916016	5.03418231010437	0.011034488677978516	64.19052934646606	0.29882668991122135	0.39238886473698575	0.5881964533939579	0.04612967381153107	19032	16846	28	19014	16	150148	124039	147	124039	79
29	30	2.8922502994537354	2.4601480960845947	9.822649002075195	2.414484977722168	7.552160978317261	0.01668071746826172	5.064277648925781	0.006769418716430664	63.93412208557129	0.2944470782619536	0.3829698953395686	0.5711081619048336	0.04523797629664271	19032	16782	18	19016	7	150148	125132	117	125132	32
30	31	2.9882454872131348	2.437790632247925	9.774587392807007	2.5599207878112793	7.503643274307251	0.016840457916259766	4.990676641464233	0.0089876651763916	63.791324615478516	0.3057157675435125	0.39823927897065636	0.5987655987137652	0.046844073316014166	19032	16726	17	19018	10	150148	126156	97	126156	46
31	32	2.912325620651245	2.4511282444000244	9.828315734863281	2.537297487258911	7.50490927696228	0.009213924407958984	4.984494686126709	0.006478071212768555	63.58950114250183	0.29631990864116836	0.38805607278840426	0.5842770037968121	0.04579884365069677	19032	16661	13	19018	7	150148	127141	66	127141	29
32	33	2.875673770904541	2.5326762199401855	9.989434719085693	2.419580698013306	7.448183298110962	0.009200572967529297	5.003824949264526	0.007159709930419922	63.28429317474365	0.2878715214395779	0.3860906285206328	0.5746951182469351	0.04544056078755737	19032	16597	13	19019	7	150148	128046	71	128046	32
33	34	2.932474374771118	2.443033456802368	9.91679835319519	2.507477045059204	7.481978893280029	0.008188009262084961	4.97188663482666	0.008076190948486328	61.97277045249939	0.29570777486125605	0.39193833831914876	0.5898111904302009	0.0473187555334288	19032	16528	11	19019	11	150148	128936	45	128936	45
34	35	2.939908742904663	2.4613773822784424	10.049421548843384	2.438887119293213	7.340156316757202	0.0041768550872802734	4.914151906967163	0.003192424774169922	62.6943302154541	0.2925450712377595	0.40052399649759524	0.5982535335825767	0.04689273707528943	19032	16457	4	19020	4	150148	129816	27	129816	27
35	36	2.891356945037842	2.4581689834594727	10.122331380844116	2.431980609893799	7.371893882751465	0.004568099975585938	4.966561317443848	0.003362894058227539	61.889392614364624	0.2856414037688546	0.392213587312068	0.5821647534850015	0.04671813412443723	19032	16400	4	19021	4	150148	130629	29	130629	29
36	37	2.851253032684326	2.453956365585327	10.063664197921753	2.5153322219848633	7.5580949783325195	0.004450321197509766	5.089664697647095	0.004095792770385743	62.5463125705719	0.28332155928584524	0.3772449328644683	0.5602044932355631	0.04558626904611229	19032	16353	4	19022	4	150148	131418	31	131418	31
37	38	2.8738391399383545	2.4824159145355225	10.200464487075806	2.5236470699310303	7.594430446624756	0.004793405532836914	5.066742897033691	0.00016236305236816406	61.97763800621033	0.2817361056037759	0.37841404436268083	0.5671965596716649	0.04636896842778016	19032	16296	4	19022	0	150148	132160	32	132160	0
38	39	2.8695743083953857	2.516741991043091	10.473748922348022	2.597058057785034	7.703936815261841	0.0002665519714355469	5.078212022781372	0.00015473365783691406	61.936949014663696	0.2739777638045652	0.37248154770826153	0.5650757186825177	0.04633057252652223	19032	16249	0	19022	0	150148	132854	0	132854	0
39	40	2.8515326976776123	2.5286879539489746	10.269858598709106	2.602198362350464	7.491213083267212	0.0002715587615966797	4.894908666610718	0.00015997886657714844	62.77116131782532	0.27766036603815	0.3806503253854778	0.5825507464783896	0.04542743256317378	19032	16206	0	19023	0	150148	133534	0	133534	0
40	41	2.877372980117798	2.4884610176086426	10.157597064971924	2.59960675239563	7.493264198303223	0.00026488304138183594	4.917914628982544	0.0001552104949951172	62.04902243614197	0.28327299869378614	0.38399459887846354	0.5850798960926841	0.0463725755402361	19032	16163	0	19023	0	150148	134210	0	134210	0
41	42	2.933781147003174	2.5206644535064697	10.411940097808838	2.50571870803833	7.39305567741394	0.0039899349212646484	4.915591716766357	0.002845287322998047	62.30419301986694	0.28177084380466033	0.3968293050958596	0.5968317378753162	0.04708802096301414	19032	16123	3	19023	3	150148	134875	5	134875	5
42	43	2.8131110668182373	2.5259931087493896	10.395856142044067	2.5585155487060547	7.475985765457153	0.0002658367156982422	4.923505783081055	0.0002315044403076172	61.70539903640747	0.2705992684374636	0.37628630592319173	0.5713634127302345	0.04558938295105171	19032	16077	0	19023	0	150148	135533	0	135533	0
43	44	2.8971643447875977	2.544513463973999	10.3575439453125	2.533236265182495	7.44420313835144	0.0002732276916503906	4.914255857467651	0.0001571178436279297	62.03183555603027	0.27971538041108324	0.3891839450030364	0.5895428379833129	0.0467044755135568	19032	16033	0	19023	0	150148	136147	0	136147	0
44	45	2.880035161972046	2.5520482063293457	10.25398302078247	2.512894630432129	7.421508550643921	0.0002675056457519531	4.93005108833313	0.0001537799835205078	60.710341930389404	0.28086989769096316	0.38806600333596086	0.5841795775276231	0.04743895472165681	19032	16006	0	19023	0	150148	136722	0	136722	0
45	46	2.8211474418640137	2.5308592319488525	10.227392435073853	2.489611864089966	7.4102325439453125	0.0002694129943847656	4.922186374664307	0.0001544952392578125	61.31945538520813	0.2758422989802524	0.38070970447062313	0.5731492526136652	0.046007379291639124	19032	15967	0	19023	0	150148	137258	0	137258	0
46	47	2.8446784019470215	2.525057554244995	10.335806608200073	2.542665958404541	7.431204795837402	0.0038526058197021484	4.953781843185425	0.002858877182006836	60.59455990791321	0.2752255832350957	0.38280177711432084	0.5742437781874163	0.04694610219580994	19032	15922	3	19023	3	150148	137769	16	137769	16
47	48	2.8433313369750977	2.514983654022217	10.320183277130127	2.5493364334106445	7.451849699020386	0.004117250442504883	4.975152492523193	0.003234148025512695	60.143606662750244	0.2755117094941536	0.3815604785143318	0.5715063691511245	0.04727570384860385	19032	15873	3	19023	3	150148	138264	18	138264	18
48	49	2.862781524658203	2.5747008323669434	10.464237689971924	2.589358329772949	7.480537176132202	0.0038840770721435547	4.927143573760986	0.00015497207641601562	60.08585858345032	0.273577646979642	0.38269731935727097	0.5810225502466909	0.04764484676011121	19032	15843	3	19023	0	150148	138744	19	138744	0
49	50	2.8769619464874268	2.613426923751831	10.508127689361572	2.6119744777679443	7.523814916610718	0.004691362380981445	4.955312490463257	0.0001575946807861328	60.77214527130127	0.2737844487177352	0.38238074412699974	0.5805813360962163	0.04734014133685731	19032	15807	3	19023	0	150148	139176	19	139176	0
50	51	2.878830909729004	2.550920009613037	10.331843614578247	2.603142023086548	7.544678449630737	0.00026726722717285156	4.92660117149353	0.0001494884490966797	60.26948881149292	0.2786367096833492	0.38157105421370263	0.5843442181572551	0.047765975230571946	19032	15786	0	19023	0	150148	139606	0	139606	0
51	52	2.8172621726989746	2.6256256103515625	10.547812461853027	2.6093759536743164	7.539524555206299	0.0002830028533935547	4.951005458831787	0.0001533031463623047	59.94397020339966	0.26709445042636276	0.37366575996540247	0.5690282905411542	0.04699825792551853	19032	15765	0	19023	0	150148	140008	0	140008	0
52	53	2.8538477420806885	2.676344633102417	10.706289052963257	2.608755111694336	7.500555992126465	0.0002720355987548828	4.9419989585876465	0.00015211105346679688	59.67673587799072	0.26655806955733263	0.38048482606842066	0.5774683009840774	0.04782178013079317	19032	15731	0	19023	0	150148	140390	0	140390	0
53	54	2.8117289543151855	2.5724759101867676	10.368343830108643	2.5533084869384766	7.456270217895508	0.0002646446228027344	4.91631555557251	0.00015306472778320312	60.933922290802	0.2711840001052245	0.3770959034675088	0.5719179174998577	0.046143902256881586	19032	15711	0	19023	0	150148	140777	0	140777	0
54	55	2.880098342895508	2.563337564468384	10.474522352218628	2.639699935913086	7.580634832382202	0.0002751350402832031	4.9127044677734375	0.00016355514526367188	60.58738970756531	0.27496226043046906	0.37992838417603103	0.5862551598184862	0.047536267147285295	19032	15690	0	19023	0	150148	141132	0	141132	0
55	56	2.913623571395874	2.5681636333465576	10.548882246017456	2.6038308143615723	7.499926328659058	0.0002770423889160156	4.957926273345947	0.00016069412231445312	60.98737907409668	0.27620211349840984	0.3884869589001433	0.587669806035571	0.047774205345928446	19032	15669	0	19023	0	150148	141489	0	141489	0
56	57	2.7776448726654053	2.6264476776123047	10.54879093170166	2.569614887237549	7.492458820343018	0.00027489662170410156	4.924593210220337	0.00015592575073242188	60.485536336898804	0.2633140509324071	0.3707254106120319	0.5640353942130232	0.04592246412752599	19032	15646	0	19023	0	150148	141817	0	141817	0
57	58	2.859046220779419	2.62190318107605	10.526371955871582	2.6533257961273193	7.563021898269653	0.003779172897338867	4.97057318687439	0.0038385391235351562	59.79338884353638	0.27160794172627073	0.3780296102849499	0.5751944722047746	0.047815423679376884	19032	15615	3	19023	3	150148	142134	15	142134	15
58	59	2.844528913497925	2.5441088676452637	10.485054731369019	2.6377604007720947	7.5750837326049805	0.0038819313049316406	4.9407665729522705	0.00015687942504882812	59.75473666191101	0.27129366382682857	0.37551121728917514	0.5757262302311573	0.047603404724082574	19032	15583	3	19023	0	150148	142443	16	142443	0
59	60	2.785369634628296	2.6102707386016846	10.776618242263794	2.5889809131622314	7.5386083126068115	0.00027680397033691406	4.948789358139038	0.00015497207641601562	60.03619837760925	0.2584641649181391	0.36948061487294986	0.5628385920381378	0.046394836946689666	19032	15562	0	19023	0	150148	142747	0	142747	0


==> cancer-gpu-presolver.csv <==
	demand	is_fully_reduced_opencl	is_fully_reduced_opencl_fe	identity_solve_time	cpu_solve_time	cpu_total_time	opencl_solve_time	opencl_total_time	opencl_fe_solve_time	opencl_fe_total_time	speed_up_factor_cpu	speed_up_factor_opencl	speed_up_factor_opencl_fe	num_edges_identity	num_edges_opencl	num_edges_opencl_fe	num_edges_worse	num_edges_lb_fe	num_vertices_identity	num_vertices_opencl	num_vertices_opencl_fe	num_vertices_worse	num_vertices_lb_fe
0	1	True	True	0.2847549915313721	0.0035555362701416016	0.16304397583007812	0.002578258514404297	0.004721641540527344	1.6689300537109375e-05	0.002252340316772461	1.7464919515219581	60.30847303575037	126.42627289086485	146	3	0	3	0	5516	3	0	3	0
1	2	True	True	0.28023552894592285	0.004215478897094727	0.15996193885803225	0.002515077590942383	0.004652261734008789	1.2159347534179688e-05	0.002443790435791016	1.7518887989638245	60.23640649823195	114.67248780487803	146	6	0	8	0	5516	7	0	7	0
2	3	True	True	0.2719357013702393	0.004000186920166016	0.16197991371154785	0.003366231918334961	0.005707740783691406	1.430511474609375e-05	0.00263214111328125	1.6788235969460978	47.64331662489558	103.31349637681161	146	9	0	16	0	5516	10	0	10	0
3	4	False	True	0.2815947532653809	0.005482912063598633	0.15955471992492676	0.004754066467285156	0.007831573486328125	1.7642974853515625e-05	0.0038836002349853524	1.7648788666225361	35.95634437408671	72.50868684388237	146	28	0	39	0	5516	37	0	37	0
4	5	False	False	0.29361438751220703	0.006468296051025391	0.15951895713806152	0.005616903305053711	0.008844614028930664	0.003458261489868164	0.007371425628662109	1.840623790300282	33.19697010539936	39.831425059835695	146	31	12	46	11	5516	49	23	49	23
5	6	False	False	0.3115994930267334	0.007047414779663086	0.15465784072875974	0.007003068923950195	0.01070570945739746	0.004178047180175781	0.0085906982421875	2.0147668657369873	29.105917199296265	36.27173068383659	146	35	14	51	13	5516	55	34	55	34
6	7	False	False	0.3086612224578857	0.00972747802734375	0.1629347801208496	0.00870370864868164	0.012281656265258787	0.004525899887084961	0.009021759033203123	1.8943851167255388	25.131889037718633	34.212975687103594	146	45	14	65	13	5516	70	39	70	39
7	8	False	False	0.31627655029296875	0.01134967803955078	0.16094040870666504	0.009642601013183594	0.013158798217773438	0.004609107971191406	0.009053230285644531	1.9651779987052485	24.03536744455718	34.935215421889815	146	46	15	66	14	5516	83	47	83	47
8	9	False	False	0.3140101432800293	0.013729333877563477	0.16941356658935547	0.010914087295532228	0.014590024948120115	0.007912874221801758	0.012505531311035156	1.853512381574281	21.522248549718118	25.10970029741478	146	46	23	66	22	5516	93	62	93	62
9	10	False	False	0.3361890316009521	0.013668537139892578	0.16552329063415527	0.011903762817382812	0.015474319458007812	0.006645441055297852	0.011241674423217772	2.031067835305471	21.72561013188709	29.90560115374011	146	50	24	70	21	5516	106	71	106	71
10	11	False	False	0.3191518783569336	0.01584625244140625	0.16151714324951172	0.014022350311279295	0.017612457275390625	0.007287263870239258	0.011926889419555664	1.9759628726463276	18.120803552090102	26.759020489755123	146	56	26	76	23	5516	116	79	116	79
11	12	False	False	0.3383729457855225	0.016685009002685547	0.15726685523986814	0.015284061431884766	0.018897533416748047	0.008899450302124023	0.013631343841552734	2.1515846124692066	17.90566728066413	24.823153881134786	146	57	28	77	25	5516	126	92	126	91
12	13	False	False	0.3346378803253174	0.018423795700073242	0.1583545207977295	0.016377687454223633	0.02008199691772461	0.011089086532592772	0.01609969139099121	2.113219620377996	16.66357592306779	20.785359930102032	146	57	29	77	24	5516	134	101	134	96
13	14	False	False	0.3584470748901367	0.021648645401000977	0.1667623519897461	0.020479679107666016	0.02420330047607422	0.010707855224609377	0.015672683715820312	2.1494484253386936	14.809842783403601	22.87081659973226	146	63	30	83	25	5516	145	112	145	107
14	15	False	False	0.3469219207763672	0.024100542068481445	0.16259455680847168	0.021550655364990238	0.025305986404418945	0.011281251907348631	0.016147851943969727	2.1336625750948355	13.709085084934191	21.48409100975948	146	65	34	85	27	5516	154	123	154	120
15	16	False	False	0.3209514617919922	0.022438526153564453	0.14687395095825195	0.021325349807739258	0.025053024291992188	0.014170408248901369	0.01916074752807617	2.1852170497082954	12.810886943281309	16.7504666152353	146	66	37	86	29	5516	163	132	163	126
16	17	False	False	0.3197317123413086	0.02339339256286621	0.14411306381225586	0.02208113670349121	0.025768518447875977	0.015765905380249023	0.020719289779663086	2.2186171321556314	12.407842266448313	15.431596147428742	146	67	39	87	30	5516	168	140	168	133
17	18	False	False	0.319000244140625	0.025668621063232425	0.1580202579498291	0.025115966796875	0.028883934020996094	0.013959169387817385	0.018944263458251957	2.018730055749602	11.044210387294878	16.838883435273978	146	70	39	90	28	5516	174	144	174	140
18	19	False	False	0.3275578022003174	0.026880979537963867	0.14518070220947266	0.0254669189453125	0.029325246810913086	0.016953706741333008	0.022174596786499023	2.2562075896816065	11.169822518882267	14.77175911490533	146	70	40	90	27	5516	185	150	185	141
19	20	False	False	0.3331325054168701	0.03272819519042969	0.14262056350708008	0.0336759090423584	0.037775516510009766	0.01892828941345215	0.025193452835083008	2.335795745193031	8.818741242852274	13.222979303296142	146	75	40	95	27	5516	195	157	195	147
20	21	False	False	0.3460102081298828	0.03807997703552246	0.15444159507751465	0.03402447700500488	0.038398027420043945	0.016834497451782227	0.022092103958129883	2.2403951989502526	9.01114539934059	15.662166391469983	146	75	40	95	25	5516	200	165	200	153
21	22	False	False	0.3286623954772949	0.0353391170501709	0.1443941593170166	0.032950162887573235	0.03672981262207031	0.01669621467590332	0.021874189376831055	2.2761474358233453	8.94810977826245	15.025123437278603	146	75	41	95	25	5516	212	179	212	158
22	23	False	False	0.32711315155029297	0.035193204879760735	0.14410734176635742	0.03439497947692871	0.0382542610168457	0.017110824584960938	0.02231740951538086	2.269927038697616	8.551025241508258	14.657308292203492	146	75	42	95	22	5516	216	189	216	161
23	24	False	False	0.32659149169921875	0.037441015243530266	0.13570761680603027	0.03650331497192383	0.040290117263793945	0.017966032028198242	0.023166179656982425	2.406581880853621	8.10599506476753	14.097770825185762	146	79	42	99	23	5516	226	193	226	170
24	25	False	False	0.3230090141296387	0.03594827651977539	0.13556742668151855	0.03769493103027344	0.04153275489807129	0.01971125602722168	0.02505016326904297	2.3826447254801617	7.777211382253834	12.894487379601784	146	79	42	99	19	5516	232	200	232	149
25	26	False	False	0.3250846862792969	0.038801908493041985	0.1373155117034912	0.03687882423400879	0.040682077407836914	0.019440889358520508	0.024869918823242188	2.3674287212449845	7.99085757151313	13.071401181072169	146	79	43	99	21	5516	242	210	242	163
26	27	False	False	0.3283340930938721	0.0383450984954834	0.13817787170410156	0.036586761474609375	0.040366172790527344	0.02196598052978516	0.02726459503173828	2.3761698529919255	8.13389207834243	12.042507607821191	146	79	47	99	21	5516	247	220	247	170
27	28	False	False	0.3358919620513916	0.0400545597076416	0.14041447639465332	0.03847432136535645	0.042397499084472656	0.02544856071472168	0.03174877166748047	2.392146242153289	7.922447533571766	10.579683698296837	146	79	47	99	21	5516	257	226	257	176
28	29	False	False	0.34935474395751953	0.046138763427734375	0.1532423496246338	0.045102834701538086	0.049062490463256836	0.02496433258056641	0.03078293800354004	2.279753245843997	7.120607630367912	11.348973379907523	146	80	47	100	21	5516	272	236	272	183
29	30	False	False	0.3563506603240967	0.04732012748718262	0.15478229522705078	0.04369640350341797	0.047588109970092766	0.027319669723510742	0.03331923484802246	2.3022701646939945	7.48822889894238	10.695043327060272	146	80	52	100	20	5516	277	250	277	187
30	31	False	False	0.3332364559173584	0.04944801330566406	0.14500951766967773	0.0454092025756836	0.04938054084777832	0.02866888046264648	0.03436899185180664	2.2980316138727486	6.748335481877393	9.695846109022296	146	82	53	102	18	5516	287	259	287	187
31	32	False	False	0.3298506736755371	0.048558950424194336	0.14487338066101074	0.04645347595214844	0.0503842830657959	0.029737472534179688	0.03550505638122558	2.2768204356834523	6.546697771699783	9.290245032534466	146	82	53	102	18	5516	294	269	294	193
32	33	False	False	0.32135820388793945	0.05062437057495117	0.14699411392211914	0.048635244369506836	0.052625179290771484	0.0327303409576416	0.03889250755310058	2.186197768831767	6.10654839031197	8.262727813298842	146	82	55	102	18	5516	313	277	313	198
33	34	False	False	0.3359708786010742	0.05548548698425293	0.1543426513671875	0.053466796875	0.05762839317321777	0.035767316818237305	0.04217791557312012	2.1767857142857143	5.829953953274779	7.9655638273217	146	82	55	102	5	5516	323	280	323	56
34	35	False	False	0.3309328556060791	0.05911159515380859	0.1552731990814209	0.05575275421142578	0.05980110168457031	0.03545427322387695	0.04171419143676758	2.1312941162019032	5.533892291008835	7.933339810930374	146	84	55	104	4	5516	337	285	337	30
35	36	False	False	0.3296535015106201	0.057912588119506836	0.1514892578125	0.05479764938354492	0.058831453323364265	0.039726972579956055	0.04624438285827637	2.176084999496374	5.603354717394034	7.128509045539613	146	84	57	104	4	5516	347	305	347	33
36	37	False	False	0.3294486999511719	0.06291794776916504	0.15693306922912598	0.06129312515258789	0.06537199020385742	0.0353085994720459	0.041438817977905266	2.0992943142542444	5.039600277180058	7.95024366107234	146	84	57	104	6	5516	363	311	363	40
37	38	False	False	0.3325591087341309	0.07106781005859375	0.15834665298461914	0.07307100296020508	0.07728052139282228	0.040441274642944336	0.04684281349182129	2.100196641140459	4.303272063133604	7.099469138253094	146	86	57	106	6	5516	437	323	437	43
38	39	False	False	0.3283379077911377	0.07386898994445801	0.16086721420288086	0.07336163520812987	0.07756614685058594	0.0395205020904541	0.04613208770751953	2.04104925554966	4.2330052622519485	7.117343352696753	146	86	58	106	6	5516	455	336	455	46
39	40	False	False	0.389676570892334	0.0841059684753418	0.1767435073852539	0.07474780082702638	0.07895374298095703	0.04494643211364746	0.05201578140258789	2.2047574853368874	4.935504716810204	7.491506623275427	146	86	58	106	5	5516	470	352	470	40
40	41	False	False	0.3605217933654785	0.08491849899291992	0.17782258987426758	0.08558893203735353	0.08995509147644043	0.04684114456176758	0.053717851638793945	2.0274240388715037	4.0077975292804915	6.711396349014021	146	86	58	106	5	5516	487	364	487	43
41	42	False	False	0.3313188552856445	0.08050131797790527	0.16699957847595215	0.0811152458190918	0.08527779579162598	0.0453495979309082	0.052077054977416985	1.9839502489124798	3.88517142369877	6.362088935891625	146	87	58	107	5	5516	510	385	510	46
42	43	False	False	0.3188650608062744	0.08486604690551758	0.16667628288269046	0.08425545692443848	0.08843851089477539	0.04767155647277832	0.05433154106140137	1.91307998529519	3.605500110530601	5.86887569498383	146	88	59	108	5	5516	522	399	522	47
43	44	False	False	0.3212919235229492	0.0911409854888916	0.1725327968597412	0.08714485168457031	0.09151315689086914	0.0501861572265625	0.05712652206420898	1.8622078200247356	3.5108823084979446	5.624216421959384	146	88	59	108	5	5516	549	421	549	47
44	45	False	False	0.3280124664306641	0.09429478645324707	0.17674732208251953	0.09450840950012207	0.0987703800201416	0.05248355865478516	0.059339284896850586	1.8558270788256817	3.320959850147126	5.5277455230687025	146	88	59	108	5	5516	573	447	573	47
45	46	False	False	0.32843828201293945	0.09430718421936037	0.17576980590820312	0.09546804428100586	0.09973859786987303	0.059958219528198235	0.06710338592529297	1.868570544957354	3.292990768142203	4.894511319869818	146	88	59	108	5	5516	595	468	595	47
46	47	False	False	0.33624887466430664	0.10155391693115234	0.18660569190979004	0.09511566162109376	0.09958624839782716	0.058904409408569336	0.06619787216186522	1.8019218557752137	3.376458899436191	5.079451403545421	146	88	59	108	0	5516	607	483	607	0
47	48	False	False	0.3240089416503906	0.104020357131958	0.18844890594482425	0.0971062183380127	0.1014716625213623	0.06292486190795897	0.07034444808959961	1.7193463661988935	3.1930977930136772	4.60603431329352	146	88	59	108	0	5516	624	494	624	0
48	49	False	False	0.3368375301361084	0.1065371036529541	0.1912784576416016	0.1097404956817627	0.11419081687927245	0.0638279914855957	0.0715494155883789	1.7609799571222016	2.949777743443484	4.70776074641786	146	88	59	108	0	5516	646	514	646	0
49	50	False	False	0.35519981384277344	0.1127316951751709	0.1973557472229004	0.11318850517272948	0.11743450164794922	0.0678400993347168	0.0753326416015625	1.7997946289428224	3.0246631855058106	4.715085071906016	146	89	59	109	0	5516	662	540	662	0
50	51	False	True	0.325068473815918	0.10798215866088867	0.19277572631835935	0.10753512382507324	0.11185312271118164	1.2159347534179688e-05	0.006042718887329102	1.6862521025032162	2.9062083018932277	53.795068060761494	146	89	0	109	0	5516	687	0	687	0
51	52	False	True	0.4058253765106201	0.14363670349121094	0.2257320880889893	0.14154410362243652	0.14579415321350098	1.239776611328125e-05	0.006054401397705078	1.7978187325792754	2.783550420683396	67.02981019138379	146	90	0	110	0	5516	702	0	702	0
52	53	False	True	0.2890753746032715	0.10513758659362793	0.18752741813659668	0.10214114189147948	0.1064450740814209	1.1920928955078125e-05	0.005810737609863281	1.5415099161270718	2.7157233634142135	49.748481864434595	146	90	0	110	0	5516	719	0	719	0
53	54	False	True	0.2936568260192871	0.10371136665344237	0.18645095825195312	0.1016240119934082	0.10591578483581544	1.3113021850585938e-05	0.005888938903808594	1.5749815864312458	2.7725501583592758	49.86582995951417	146	90	0	110	0	5516	740	0	740	0
54	55	False	True	0.2854378223419189	0.10817766189575197	0.19092273712158206	0.10324358940124513	0.10753202438354492	1.1444091796875e-05	0.005748510360717773	1.4950436320224574	2.6544447942672416	49.65422421301481	146	90	0	110	0	5516	753	0	753	0
55	56	False	True	0.2849617004394531	0.10643601417541504	0.18949055671691892	0.10740017890930176	0.11170101165771484	1.3113021850585938e-05	0.005803823471069336	1.5038306149744398	2.551111187002143	49.09896068685043	146	90	0	110	0	5516	761	0	761	0
56	57	False	True	0.2874727249145508	0.11438798904418945	0.20172452926635745	0.1119675636291504	0.11638689041137695	1.239776611328125e-05	0.005808830261230469	1.425075700808657	2.4699751312064437	49.48891807584961	146	90	0	110	0	5516	769	0	769	0
57	58	False	True	0.2851574420928955	0.11038851737976074	0.19375061988830566	0.10939931869506836	0.11375713348388672	1.1920928955078125e-05	0.00579380989074707	1.4717756374523319	2.506721410427303	49.21760421381836	146	91	0	111	0	5516	784	0	784	0
58	59	False	True	0.2896561622619629	0.11348962783813475	0.19702506065368647	0.11443614959716795	0.11878824234008788	1.239776611328125e-05	0.005768299102783203	1.4701488292958595	2.438424515388352	50.21517731669009	146	91	0	111	0	5516	795	0	795	0
59	60	False	True	0.2875528335571289	0.11197876930236816	0.19563078880310056	0.1107025146484375	0.11503100395202635	1.1920928955078125e-05	0.005804300308227539	1.4698751424375562	2.4997854811130114	49.541343191620456	146	91	0	111	0	5516	806	0	806	0

